Calc-X and Calcformers: Empowering Arithmetical Chain-of-Thought through Interaction with Symbolic Systems

Despite outstanding performance in many tasks, language models are notoriously inclined to make factual errors in tasks requiring arithmetic computation. We address this deficiency by creating Calc-X, a collection of datasets that demonstrates the appropriate use of a calculator in reasoning chains. Calc-X is suitable for teaching language models to offload computations to a symbolic system. We survey and unify several existing chain-of-thought datasets into a proposed format, resulting in a standard collection of over 300,000 samples requiring arithmetic reasoning. Finally, we use the new Calc-X collection to train open-source calculator-using models we call Calcformers and show that these models approximately double the accuracy of generating correct results compared to vanilla language model baselines. We make all Calc-X datasets, source code and Calcformers models publicly available.

==> research_diary.txt <==
Org:
Training logs: https://wandb.ai/transformersclub/CAT

Experimental plan:
1. Find most efficient training config on 1B-training runs
2. Extend for 3B (+maybe some 7B) models
3. Extend current results with CI
4. Implement end evaluate "concept learning" - synthetic (TeaBReAC-unseen) and organic (MNLI-diagnostics)
5. Implement semantic priors' evaluation

Notes:
- on Tk-instruct, optimising both objectives in parallel yields better results than in a sequence (Tea->AQA):
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
parallel (alfa:evaluations/train_dir_tea+aqa_hard_tkinstr.tsv: 
0.57000, 0.64008, 0.48000, 0.53213, 0.72724, 0.10400 (0.28800 info), 0.51200, 0.53800, 0.09367, 0.50281
= 0.46999
sequential (alfa:evaluations/train_dir_aqa_hard_tkinstr.tsv): 
ch2800: 0.52400, 0.61350, 0.47600, 0.53414, 0.75122, ... (very similar)
ch4000: 0.52400, 0.61350, 0.47600, 0.53414, 0.75122, 0.08200, 0.59400, 0.53200, 0.08902, 0.50000
= 0.46958

- on Tk-instruct, further training does not improve the original model: (original: 53.06 vs new: 0.46999, on new tasks: original: 46.81428 vs new: 0.46123)

- FLAN: further training does NOT improve the original model
Flan adaptation (sequential):
0.24600 (new;-?), 0.70552 (--), 0.88400 (--), 0.62450 (new;--), 0.94278 (--), 0.69000 (--), 0.92000 (+?), 0.56600 (--), 0.26255 (--), 0.78090 (new;--)

- T5-LM (sequential) reaches different (maybe better?) results with the new base LM model (instead of mT5?):
(apollo:evaluations/t5-lm.tsv)
ch600:  0.37200, 1.00000, 0.56000, 0.53213, 0.67359, 0.37600, 0.51000, 0.53200, 0.06092, 0.50000
= 0.51166
ch1600: 0.34800, 0.98773, 0.38000, 0.53213, 0.93140, 0.48600, 0.50800, 0.53200, 0.07464, 0.50281
= 0.52827
reported model = 47.66

- T5-LM (parallel) completely fails at some tasks (correlate with evaluations?):
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.41600, 0.00409, 0.22800, 0.53213, 0.65194, 0.00000, 0.43200, 0.00350, 0.50000
= 30.7518
- Final evaluations do not match the logs, but the ones that fail completely do match; Se the logs for the results above: https://wandb.ai/transformersclub/CAT/runs/kxa36ko7

----
3B models:
- mT5-3B (sequential): 
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.57200, 0.63190, 0.50800, 0.53012, 0.75103, 0.1200, 0.50600, 0.53000, 0.20600, 0.50281
avg 0.485786
wins+comparable over tk-instruct-3B: 1+2

- T5-LM-3B (sequential):
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.42800, 0.33538, 0.47200, 0.53213, 0.74829, 0.0200, 0.53200, 0.04936, 0.50000
avg 0.40190

- Tk-Instruct-3B:
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.40600, 0.94479*, 0.77600, 0.53213, 0.87858*, 0.61800*, 0.73400, 0.54000, 0.21617, 0.63483

- mTk-Instruct-3B:
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.50200, 0.69121*, 0.66800, 0.51004, 0.73220*, 0.59800*, 0.62600, 0.50600, 0.17967, 0.5112

- Flan-3B:
axb, boolq, cb, wsc, copa, multirc, rte, wic, record, axg
0.22200, 0.92025, 0.92800, 0.79920, 0.99093, 0.90200, 0.96000, 0.79800, 0.61667, 0.95225



